The Fornax Cluster VLT Spectroscopic Survey IV -- Cold kinematical substructures in the Fornax core from COSTA

The COld STream finder Algorithm (COSTA) is a novel algorithm to find streams in the phase space of planetary nebulae (PNe) and globular cluster (GCs) populations. COSTA isolates groups of particles with small velocity dispersion, using an iterative sigma-clipping over a defined number of neighbor particles. We have applied COSTA to a catalog of about 2000 PNe and GCs from the Fornax Cluster VLT Spectroscopic Survey (FVSS), within 200 kpc from the cluster core, to detect cold substructures and characterize their kinematics. We have found 13 cold substructures, with velocity dispersion ranging from 20 to 100 kms^{-1}, which are likely associated either to large galaxies or to ultra-compact dwarf (UCD) galaxies in the Fornax core. These streams show a clear correlation of their luminosity with the internal velocity dispersion, and their surface brightness with size and distance from the cluster center that are compatible with dissipative processes producing them. However, we cannot exclude that some of these substructures have formed by violent relaxation of massive satellites finally merged into the central galaxy. Among these substructures we have: a stream connecting NGC1387 to the central galaxy, NGC1399, previously reported in literature; a new giant stream produced by the interaction of NGC1382 with NGC1380 and possibly NGC1381; a series of streams kinematically connected to nearby ultra compact dwarf galaxies; clumps of tracers with no clear kinematical association to close cluster members. We show evidence for a variety of cold substructure predicted in simulations. Most of the streams are kinematically connected to UCDs, supporting the scenario that they can be remnants of disrupted dwarf systems. [abridged]

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
